X-ray dark-field and phase retrieval without optics, via the Fokker-Planck equation

Emerging methods of x-ray imaging that capture phase and dark-field effects are equipping medicine with complementary sensitivity to conventional radiography. These methods are being applied over a wide range of scales, from virtual histology to clinical chest imaging, and typically require the introduction of optics such as gratings. Here, we consider extracting x-ray phase and dark-field signals from bright-field images collected using nothing more than a coherent x-ray source and detector. Our approach is based on the Fokker--Planck equation for paraxial imaging, which is the diffusive generalization of the transport-of-intensity equation. Specifically, we utilize the Fokker--Planck equation in the context of propagation-based phase-contrast imaging, where we show that two intensity images are sufficient for successful retrieval of the projected thickness and dark-field signals associated with the sample. We show the results of our algorithm using both a simulated dataset and an experimental dataset. These demonstrate that the x-ray dark-field signal can be extracted from propagation-based images, and that x-ray phase can be retrieved with better spatial resolution when dark-field effects are taken into account. We anticipate the proposed algorithm will be of benefit in biomedical imaging, industrial settings, and other non-invasive imaging applications.

==> readme.txt <==
---
Supplementary Materials I

DESCRIPTION: This video shows the sample shown in section IV of the manuscript, with a reduction in local contrast observed when imaging
a plastic tube due to the dark-field signal generated by the polystyrene microspheres within that tube. This effect becomes more visible
with increasing sample-to-detector propagation distance.
SIZE: The total size of the file is 1.98 MB 
PLAYER INFORMATION: Windows Media
PACKING LIST: MP4 Video

Supplementary Materials II
DESCRIPTION: This video shows the sample shown in appendix IV of the manuscript, with the reduction in local contrast observed in the
center of the image, where the tube of agarose powder sits behind a seedpod from a Liquidambar tree. At 3m propagation, we see that the
area in the center of the seedpod is becoming smoother than the surrounding areas, and this difference becomes much more obvious at 4m
and 5m propagation.

SIZE: The total size of the file is 5.43 MB
PLAYER INFORMATION: Windows Media
PACKING LIST: MP4 Video


